CrowdSTAR: A Social Task Routing Framework for Online Communities

The online communities available on the Web have shown to be significantly interactive and capable of collectively solving difficult tasks. Nevertheless, it is still a challenge to decide how a task should be dispatched through the network due to the high diversity of the communities and the dynamically changing expertise and social availability of their members. We introduce CrowdSTAR, a framework designed to route tasks across and within online crowds. CrowdSTAR indexes the topic-specific expertise and social features of the crowd contributors and then uses a routing algorithm, which suggests the best sources to ask based on the knowledge vs. availability trade-offs. We experimented with the proposed framework for question and answering scenarios by using two popular social networks as crowd candidates: Twitter and Quora.

==> graphdata/quora_hiking.dat <==
qualification	responsiveness
0.272058823529411	0.099173553719008
0.091743119266055	0.057142857142857
0.057142857142857	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.029411764705882
0.038834951456310	0.019801980198019
0.029411764705882	0.019801980198019
0.302816901408450	0.076271186440677
0.297872340425531	0.019801980198019
0.146551724137931	0.019801980198019
0.123893805309734	0.019801980198019
0.116071428571428	0.019801980198019
0.108108108108108	0.019801980198019
0.100000000000000	0.019801980198019
0.066037735849056	0.038834951456310
0.057142857142857	0.019801980198019
0.057142857142857	0.019801980198019
0.057142857142857	0.019801980198019
0.048076923076923	0.019801980198019
0.048076923076923	0.029411764705882
0.048076923076923	0.029411764705882
0.047169811320754	0.019417475728155
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.029411764705882
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.019801980198019	0.019801980198019
0.019801980198019	0.019801980198019
0.019801980198019	0.019801980198019
0.019801980198019	0.019801980198019
0.019607843137254	0.019607843137254
0.238461538461538	0.038834951456310
0.203125000000000	0.140495867768595
0.091743119266055	0.019801980198019
0.066037735849056	0.048076923076923
0.066037735849056	0.029411764705882
0.066037735849056	0.029411764705882
0.048076923076923	0.019801980198019
0.047619047619047	0.019607843137254
0.029411764705882	0.029411764705882
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.009900990099009	0.009900990099009
0.658620689655172	0.074766355140186
0.602409638554216	0.048076923076923
0.514705882352941	0.057142857142857
0.487046632124352	0.331081081081081
0.484375000000000	0.029411764705882
0.473404255319148	0.029411764705882
0.459016393442622	0.054054054054054
0.373417721518987	0.019801980198019
0.302816901408450	0.083333333333333
0.297872340425531	0.019801980198019
0.288732394366197	0.183206106870229
0.279720279720279	0.029197080291970
0.272058823529411	0.038834951456310
0.250000000000000	0.029411764705882
0.250000000000000	0.057142857142857
0.248120300751879	0.047619047619047
0.232558139534883	0.019801980198019
0.226562500000000	0.057142857142857
0.220472440944881	0.019801980198019
0.216417910447761	0.036697247706422
0.214285714285714	0.091743119266055
0.208000000000000	0.019801980198019
0.201612903225806	0.019801980198019
0.201612903225806	0.066037735849056
0.201612903225806	0.029411764705882
0.195121951219512	0.108108108108108
0.188524590163934	0.091743119266055
0.184000000000000	0.046728971962616
0.181818181818181	0.019801980198019
0.175000000000000	0.074766355140186
0.175000000000000	0.066037735849056
0.168067226890756	0.057142857142857
0.161016949152542	0.019801980198019
0.161016949152542	0.038834951456310
0.153846153846153	0.019801980198019
0.153846153846153	0.029411764705882
0.153846153846153	0.029411764705882
0.153846153846153	0.066037735849056
0.146551724137931	0.029411764705882
0.146551724137931	0.019801980198019
0.139130434782608	0.019801980198019
0.139130434782608	0.029411764705882
0.131578947368421	0.019801980198019
0.130434782608695	0.038461538461538
0.123893805309734	0.057142857142857
0.123893805309734	0.048076923076923
0.123893805309734	0.057142857142857
0.123893805309734	0.019801980198019
0.123893805309734	0.029411764705882
0.120967741935483	0.043859649122807
0.116071428571428	0.057142857142857
0.116071428571428	0.019801980198019
0.116071428571428	0.038834951456310
0.108108108108108	0.019801980198019
0.108108108108108	0.029411764705882
0.105263157894736	0.037735849056603
0.104347826086956	0.019047619047619
0.099099099099099	0.029126213592233
0.091743119266055	0.029411764705882
0.091743119266055	0.029411764705882
0.091743119266055	0.019801980198019
0.091743119266055	0.038834951456310
0.091743119266055	0.038834951456310
0.091743119266055	0.057142857142857
0.091743119266055	0.038834951456310
0.090909090909090	0.029126213592233
0.083333333333333	0.019801980198019
0.083333333333333	0.038834951456310
0.083333333333333	0.019801980198019
0.083333333333333	0.019801980198019
0.083333333333333	0.029411764705882
0.080357142857142	0.028301886792452
0.074766355140186	0.019801980198019
0.074766355140186	0.019801980198019
0.074766355140186	0.019801980198019
0.074766355140186	0.038834951456310
0.074766355140186	0.057142857142857
0.074766355140186	0.029411764705882
0.074766355140186	0.038834951456310
0.074766355140186	0.019801980198019
0.074766355140186	0.048076923076923
0.074766355140186	0.019801980198019
0.074766355140186	0.019801980198019
0.074766355140186	0.038834951456310
0.074766355140186	0.038834951456310
0.074074074074074	0.029126213592233
0.074074074074074	0.029126213592233
0.070175438596491	0.061946902654867
0.066037735849056	0.019801980198019
0.066037735849056	0.029411764705882
0.066037735849056	0.019801980198019
0.066037735849056	0.038834951456310
0.066037735849056	0.029411764705882
0.066037735849056	0.019607843137254
0.066037735849056	0.029411764705882
0.065420560747663	0.029126213592233
0.057142857142857	0.029411764705882
0.057142857142857	0.029411764705882
0.057142857142857	0.019801980198019
0.057142857142857	0.019801980198019
0.057142857142857	0.029411764705882
0.057142857142857	0.019801980198019
0.057142857142857	0.019801980198019
0.057142857142857	0.019801980198019
0.057142857142857	0.029411764705882
0.056603773584905	0.038461538461538
0.048076923076923	0.019801980198019
0.048076923076923	0.019801980198019
0.048076923076923	0.019801980198019
0.048076923076923	0.019801980198019
0.048076923076923	0.029411764705882
0.048076923076923	0.009615384615384
0.048076923076923	0.029411764705882
0.048076923076923	0.019801980198019
0.048076923076923	0.019801980198019
0.048076923076923	0.019801980198019
0.048076923076923	0.019801980198019
0.048076923076923	0.029411764705882
0.045045045045045	0.018518518518518
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.029411764705882
0.038834951456310	0.029411764705882
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.029411764705882
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.038834951456310
0.038461538461538	0.038461538461538
0.038461538461538	0.019607843137254
0.038095238095238	0.019417475728155
0.029411764705882	0.029411764705882
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.009803921568627
0.029411764705882	0.029411764705882
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.019801980198019
0.029411764705882	0.009803921568627
0.029126213592233	0.009708737864077
0.029126213592233	0.019607843137254
0.029126213592233	0.019607843137254
0.029126213592233	0.019607843137254
0.029126213592233	0.019607843137254
0.028846153846153	0.019230769230769
0.009803921568627	0.009803921568627

==> graphdata/quora_travel.dat <==
qualification	responsiveness
0.685138539042821	0.107142857142857
0.668354430379746	0.269841269841269
0.648936170212765	0.106194690265486
0.643884892086330	0.057142857142857
0.588709677419354	0.286713286713286
0.582644628099173	0.129310344827586
0.567685589519650	0.083333333333333
0.556485355648535	0.218955223880597
0.524038461538461	0.321917808219178
0.521739130434782	0.066037735849056
0.519417475728155	0.181818181818181
0.507389162561576	0.038461538461538
0.497461928934010	0.302816901408450
0.489690721649484	0.029411764705882
0.484375000000000	0.029411764705882
0.459016393442622	0.074766355140186
0.456521739130434	0.275362318840579
0.450000000000000	0.048076923076923
0.432584269662921	0.158333333333333
0.422857142857142	0.306250000000000
0.397590361445783	0.038461538461538
0.396341463414634	0.029411764705882
0.395209580838323	0.246268656716417
0.372670807453416	0.121739130434782
0.357142857142857	0.161016949152542
0.352941176470588	0.083333333333333
0.348958333333333	0.074074074074074
0.344370860927152	0.057142857142857
0.337500000000000	0.061946902654867
0.321917808219178	0.019801980198019
0.315068493150684	0.019607843137254
0.305555555555555	0.130434782608695
0.302816901408450	0.019801980198019
0.302816901408450	0.019801980198019
0.295774647887323	0.082568807339449
0.293706293706293	0.038095238095238
0.293706293706293	0.047169811320754
0.290540540540540	0.146341463414634
0.282608695652173	0.116071428571428
0.277372262773722	0.131578947368421
0.277372262773722	0.131578947368421
0.266666666666666	0.019801980198019
0.261194029850746	0.029411764705882
0.250000000000000	0.091743119266055
0.244274809160305	0.029411764705882
0.244274809160305	0.038834951456310
0.244274809160305	0.019801980198019
0.236641221374045	0.019607843137254
0.232558139534883	0.038834951456310
0.226562500000000	0.108108108108108
0.220472440944881	0.038834951456310
0.220472440944881	0.038834951456310
0.218750000000000	0.029126213592233
0.218750000000000	0.038461538461538
0.208000000000000	0.131578947368421
0.208000000000000	0.116071428571428
0.201612903225806	0.074766355140186
0.201612903225806	0.029411764705882
0.201612903225806	0.019801980198019
0.200000000000000	0.133333333333333
0.200000000000000	0.067796610169491
0.195121951219512	0.066037735849056
0.195121951219512	0.074766355140186
0.192000000000000	0.098214285714285
0.189393939393939	0.093220338983050
0.188524590163934	0.019801980198019
0.186991869918699	0.056603773584905
0.185483870967741	0.055555555555555
0.175182481751824	0.066115702479338
0.173553719008264	0.029126213592233
0.168067226890756	0.100000000000000
0.163934426229508	0.019230769230769
0.161016949152542	0.019801980198019
0.161016949152542	0.066037735849056
0.161016949152542	0.074766355140186
0.161016949152542	0.026315789473684
0.161016949152542	0.019801980198019
0.153846153846153	0.038834951456310
0.153846153846153	0.048076923076923
0.152542372881355	0.029126213592233
0.152542372881355	0.019607843137254
0.146551724137931	0.029126213592233
0.139130434782608	0.029411764705882
0.139130434782608	0.057142857142857
0.139130434782608	0.048076923076923
0.139130434782608	0.019801980198019
0.137931034482758	0.065420560747663
0.137931034482758	0.038461538461538
0.131578947368421	0.043859649122807
0.131578947368421	0.066037735849056
0.129310344827586	0.047169811320754
0.123893805309734	0.038834951456310
0.123893805309734	0.038834951456310
0.123893805309734	0.048076923076923
0.122807017543859	0.065420560747663
0.122807017543859	0.019607843137254
0.117647058823529	0.036697247706422
0.116071428571428	0.057142857142857
0.116071428571428	0.048076923076923
0.108108108108108	0.038834951456310
0.108108108108108	0.083333333333333
0.108108108108108	0.038834951456310
0.108108108108108	0.019801980198019
0.108108108108108	0.038834951456310
0.108108108108108	0.038834951456310
0.108108108108108	0.057142857142857
0.105263157894736	0.046728971962616
0.100000000000000	0.019801980198019
0.100000000000000	0.029411764705882
0.100000000000000	0.057142857142857
0.100000000000000	0.029411764705882
0.100000000000000	0.019801980198019
0.100000000000000	0.029411764705882
0.100000000000000	0.029411764705882
0.099099099099099	0.047619047619047
0.099099099099099	0.019607843137254
0.091743119266055	0.019801980198019
0.091743119266055	0.029411764705882
0.091743119266055	0.057142857142857
0.091743119266055	0.048076923076923
0.091743119266055	0.019801980198019
0.090909090909090	0.067796610169491
0.090909090909090	0.038461538461538
0.083333333333333	0.048076923076923
0.083333333333333	0.029411764705882
0.083333333333333	0.029411764705882
0.083333333333333	0.019801980198019
0.083333333333333	0.019801980198019
0.083333333333333	0.029411764705882
0.083333333333333	0.038834951456310
0.083333333333333	0.029411764705882
0.083333333333333	0.029411764705882
0.082568807339449	0.038461538461538
0.082568807339449	0.038461538461538
0.082568807339449	0.019607843137254
0.081818181818181	0.028846153846153
0.079646017699115	0.037037037037037
0.074766355140186	0.019801980198019
0.074766355140186	0.057142857142857
0.074766355140186	0.048076923076923
0.074766355140186	0.019801980198019
0.074766355140186	0.019801980198019
0.074766355140186	0.019801980198019
0.074074074074074	0.047619047619047
0.071428571428571	0.045871559633027
0.066037735849056	0.019801980198019
0.066037735849056	0.018867924528301
0.066037735849056	0.029411764705882
0.066037735849056	0.019801980198019
0.066037735849056	0.029411764705882
0.066037735849056	0.029411764705882
0.065420560747663	0.037735849056603
0.065420560747663	0.029126213592233
0.064814814814814	0.019417475728155
0.063063063063063	0.037037037037037
0.057142857142857	0.019801980198019
0.057142857142857	0.057142857142857
0.057142857142857	0.019801980198019
0.057142857142857	0.029411764705882
0.057142857142857	0.057142857142857
0.057142857142857	0.038834951456310
0.057142857142857	0.029411764705882
0.057142857142857	0.038834951456310
0.057142857142857	0.029411764705882
0.057142857142857	0.019801980198019
0.057142857142857	0.038834951456310
0.057142857142857	0.029411764705882
0.057142857142857	0.018867924528301
0.057142857142857	0.048076923076923
0.057142857142857	0.038834951456310
0.057142857142857	0.038834951456310
0.057142857142857	0.019801980198019
0.056603773584905	0.019607843137254
0.056603773584905	0.019607843137254
0.056603773584905	0.038461538461538
0.056603773584905	0.019607843137254
0.048076923076923	0.029411764705882
0.048076923076923	0.029411764705882
0.048076923076923	0.019801980198019
0.048076923076923	0.019801980198019
0.048076923076923	0.019801980198019
0.048076923076923	0.029411764705882
0.048076923076923	0.029411764705882
0.048076923076923	0.019607843137254
0.048076923076923	0.019801980198019
0.048076923076923	0.029411764705882
0.048076923076923	0.029411764705882
0.048076923076923	0.019801980198019
0.048076923076923	0.019801980198019
0.048076923076923	0.038834951456310
0.048076923076923	0.019801980198019
0.048076923076923	0.038834951456310
0.048076923076923	0.019801980198019
0.048076923076923	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.029411764705882
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019
0.038834951456310	0.019801980198019

==> graphdata/skyline_music.dat <==
interest	qualification	responsiveness
0.028846154	0.796057642	0.91035682
0.046728972	0.023104113	0.88261354
0.279720277	0.55981493	0.849894285
0.519047618	0.769322932	0.848879278
0.658192098	0.665972233	0.82498759
0.817375898	0.763888896	0.132511556
0.832214773	0.826923072	0.032520324
0.85549134	0.823369563	0.019858155
0.857142866	0.755586028	0.803743064
0.865489125	0.805023909	0.047927462
0.871959031	0.807200909	0.017632242
0.887308538	0.71045363	0.519473672
0.899844706	0.3599388	0.559548259
0.914205372	0.779768765	0.01864641
0.918178558	0.575715184	0.260915309
0.91939348	0.167890206	0.253428727
0.92518872	0.771739125	0.041474655
0.931443632	0.769270539	0.044136193
0.949771702	0.103151344	0.332203388
0.959999979	0.940737844	0.008814103
0.96169591	0.697766364	0.057867181
0.968663335	0.892631054	0.005242826
0.970437348	0.789150834	0.017760711
0.976317644	0.968261242	0.000696217
0.985210121	0.031573866	0.394680858
0.985734999	0.692836821	0.151503682
0.98693943	0.081579924	0.261797071
0.988396406	0.031721626	0.025997514
0.988537371	0.945349217	0.002857796
0.989533663	0.076296598	0.022391085
0.990849435	0.986292541	0.000184843
0.991486788	0.98388195	0.000687522
0.992423058	0.22313714	0.017373646
0.994026423	0.662154436	0.000344531
0.995465815	0.990386784	0.000183175
0.995758176	0.374639303	0.00003
0.995766699	0.926034927	0.00004
0.99609071	0.366183847	0.00005
0.996922672	0.365031421	0.00686525
0.998291075	0.02727738	0.048258025
0.999203503	0.34258911	0.00003
0.999563813	0.10979154	0.006653384

==> graphdata/skyline_prune.dat <==
it	no
1	230463
2	230308
3	230304
4	1831
5	1362
6	1353
7	477
8	476
9	317
10	311
11	300
12	212
13	167
14	166
15	73
16	65
17	64
18	62
19	61
20	59
21	58
22	56
23	55
24	54
25	53
26	52
27	48
28	44
29	43
30	37
31	28
32	27
33	18
34	17
35	16
36	12
37	8
38	7
39	6
40	4
41	3
42	2
43	1

==> graphdata/twitter_hiking.dat <==
qualification	responsiveness
0.1465517282	0.2229729742
0.0917431191	0.1692307740
0.2312925160	0.1411764771
0.1925925910	0.1354838759
0.0090090092	0.1269841343
0.0099009899	0.1228070185
0.3773584962	0.1222222224
0.0660377368	0.1101694927
0.3125000000	0.1062500030
0.3395061791	0.1055555567
0.0285714287	0.1034482792
0.3674698770	0.1032608673
0.1315789521	0.1031746045
0.0294117648	0.0982142836
0.0476190485	0.0956521705
0.0654205605	0.0940170959
0.0642201826	0.0924369767
0.0727272704	0.0916666687
0.1160714254	0.0901639313
0.0294117648	0.0900900885
0.0476190485	0.0877192989
0.0198019799	0.0825688094
0.0388349518	0.0810810775
0.0480769239	0.0803571418
0.0480769239	0.0803571418
0.2204724401	0.0802919716
0.2411347479	0.0789473653
0.0458715595	0.0769230798
0.1228070185	0.0737704933
0.0294117648	0.0733944923
0.0294117648	0.0733944923
0.0388349518	0.0727272704
0.3670886159	0.0710059181
0.6909090877	0.0679886714
0.0099009899	0.0654205605
0.0099009899	0.0654205605
0.0198019799	0.0654205605
0.0198019799	0.0654205605
0.0198019799	0.0654205605
0.0198019799	0.0654205605
0.0198019799	0.0654205605
0.0196078438	0.0648148134
0.0294117648	0.0648148134
0.0294117648	0.0648148134
0.0384615399	0.0636363626
0.0571428575	0.0630630627
0.0571428575	0.0630630627
0.0654205605	0.0619469024
0.0747663528	0.0619469024
0.1679999977	0.0606060624
0.2265625000	0.0592592582
0.0263157897	0.0583333336
0.0956521705	0.0578512400
0.1293103397	0.0573770478
0.1206896529	0.0573770478
0.0198019799	0.0566037744
0.0099009899	0.0566037744
0.0198019799	0.0566037744
0.0099009899	0.0566037744
0.0198019799	0.0566037744
0.0099009899	0.0566037744
0.0099009899	0.0566037744
0.0198019799	0.0566037744
0.0294117648	0.0560747646
0.0098039219	0.0560747646
0.0098039219	0.0560747646
0.0294117648	0.0560747646
0.0294117648	0.0560747646
0.0294117648	0.0560747646
0.0294117648	0.0560747646
0.0196078438	0.0560747646
0.1749999970	0.0555555560
0.0291262139	0.0555555560
0.0291262139	0.0555555560
0.0388349518	0.0555555560
0.0097087380	0.0555555560
0.0388349518	0.0555555560
0.0480769239	0.0550458729
0.0288461540	0.0550458729
0.0096153850	0.0550458729
0.0480769239	0.0550458729
0.0480769239	0.0550458729
0.0571428575	0.0545454547
0.0571428575	0.0545454547
0.0571428575	0.0545454547
0.0660377368	0.0540540554
0.0747663528	0.0535714291
0.0747663528	0.0535714291
0.0917431191	0.0526315793
0.1000000015	0.0521739125
0.6122449040	0.0517799370
0.1081081107	0.0517241396
0.1206896529	0.0495867766
0.1525423676	0.0487804860
0.1008403376	0.0483870953
0.1680672318	0.0483870953
0.0198019799	0.0476190485
0.0198019799	0.0476190485
0.0198019799	0.0476190485
0.0198019799	0.0476190485
0.0198019799	0.0476190485
0.0099009899	0.0476190485
0.0198019799	0.0476190485
0.0198019799	0.0476190485
0.0198019799	0.0476190485
0.0099009899	0.0476190485
0.0099009899	0.0476190485
0.0198019799	0.0476190485
0.0198019799	0.0476190485
0.0099009899	0.0476190485
0.0198019799	0.0476190485
0.0099009899	0.0476190485
0.0198019799	0.0476190485
0.0198019799	0.0476190485
0.0198019799	0.0476190485
0.0099009899	0.0476190485
0.0099009899	0.0476190485
0.0198019799	0.0476190485
0.0198019799	0.0476190485
0.0099009899	0.0476190485
0.0198019799	0.0476190485
0.0198019799	0.0476190485
0.1639344245	0.0472440943
0.0294117648	0.0471698120
0.0196078438	0.0471698120
0.0294117648	0.0471698120
0.0294117648	0.0471698120
0.0294117648	0.0471698120
0.0294117648	0.0471698120
0.0098039219	0.0471698120
0.0294117648	0.0471698120
0.0196078438	0.0471698120
0.0196078438	0.0471698120
0.0294117648	0.0471698120
0.0294117648	0.0471698120
0.0294117648	0.0471698120
0.0388349518	0.0467289723
0.0097087380	0.0467289723
0.0097087380	0.0467289723
0.0388349518	0.0467289723
0.0388349518	0.0467289723
0.0388349518	0.0467289723
0.0388349518	0.0467289723
0.0887096748	0.0465116277
0.0480769239	0.0462962948
0.0480769239	0.0462962948
0.0384615399	0.0462962948
0.0480769239	0.0462962948
0.0285714287	0.0458715595
0.0571428575	0.0458715595
0.0285714287	0.0458715595
0.0476190485	0.0458715595
0.0571428575	0.0458715595
0.0476190485	0.0458715595
0.0566037744	0.0454545468
0.0660377368	0.0454545468
0.0660377368	0.0454545468
0.0660377368	0.0454545468
0.0660377368	0.0454545468
0.0747663528	0.0450450443
0.0654205605	0.0450450443
0.0833333358	0.0446428582
0.0833333358	0.0446428582
0.0740740746	0.0446428582
0.0833333358	0.0446428582
0.0917431191	0.0442477874
0.0825688094	0.0442477874
0.0909090936	0.0438596494
0.1000000015	0.0438596494
0.0818181783	0.0438596494
0.0900900885	0.0434782617
0.1081081107	0.0434782617
0.0720720738	0.0434782617
0.0900900885	0.0434782617
0.1160714254	0.0431034490
0.0803571418	0.0431034490
0.1071428582	0.0431034490
0.1315789521	0.0423728824
0.1228070185	0.0423728824
0.1304347813	0.0420168079
0.1610169560	0.0409836061
0.1735537201	0.0399999991
0.1920000017	0.0387596898
0.0198019799	0.0384615399
0.0198019799	0.0384615399
0.0198019799	0.0384615399
0.0198019799	0.0384615399
0.0099009899	0.0384615399
0.0099009899	0.0384615399
0.0198019799	0.0384615399
0.0198019799	0.0384615399
0.0198019799	0.0384615399
0.0198019799	0.0384615399
0.0198019799	0.0384615399
0.0198019799	0.0384615399
0.0198019799	0.0384615399
0.0198019799	0.0384615399
0.0099009899	0.0384615399
0.0198019799	0.0384615399
0.0198019799	0.0384615399

==> graphdata/twitter_travel.dat <==
qualification	responsiveness
0.5217391253	0.6948148012
0.1393939406	0.6221198440
0.1238938048	0.5882353187
0.1081081107	0.5582329035
0.0180180185	0.5546558499
0.0480769239	0.5296803713
0.1885245889	0.5000000000
0.6785714030	0.4958949089
0.2877697945	0.4850746393
0.0294117648	0.4820512831
0.1637426913	0.4785276055
0.4033149183	0.4721407592
0.0727272704	0.4603960514
0.5555555820	0.4261083603
0.0388349518	0.4137931168
0.5352112651	0.3960113823
0.0294117648	0.3878787756
0.0747663528	0.3872832358
0.3172413707	0.3793103397
0.1538461596	0.3763440847
0.4659685791	0.3750000000
0.4357541800	0.3665480316
0.4475138187	0.3639575839
0.0388349518	0.3625000119
0.0654205605	0.3614457846
0.1000000015	0.3588235378
0.2916666567	0.3587443829
0.2500000000	0.3578431308
0.0555555560	0.3554216921
0.1150442511	0.3526011705
0.0099009899	0.3506493568
0.6323529482	0.3454106152
0.2437500060	0.3402489722
0.2721518874	0.3375527561
0.1538461596	0.3294797540
0.2307692319	0.3281250000
0.0317460336	0.3206521869
0.3795180619	0.3181818128
0.0096153850	0.3178808093
0.1150442511	0.3170731664
0.6117647290	0.3135135174
0.0099009899	0.3103448153
0.3187499940	0.3086956441
0.3172413707	0.3076923192
0.0471698120	0.3046357632
0.2426470518	0.3041236997
0.0462962948	0.3006536067
0.0603448264	0.2987805009
0.1416666657	0.2958579957
0.3087248206	0.2952381074
0.3855421543	0.2918455005
0.5555555820	0.2917933166
0.0099009899	0.2907801270
0.2142857164	0.2897727191
0.2016129047	0.2890173495
0.0917431191	0.2800000012
0.3333333433	0.2761904895
0.0480769239	0.2746478915
0.0747663528	0.2739726007
0.0098039219	0.2733812928
0.0380952395	0.2727272809
0.0294117648	0.2681159377
0.0833333358	0.2671232820
0.0370370373	0.2671232820
0.0194174759	0.2661870420
0.1666666716	0.2654320896
0.0099009899	0.2592592537
0.3265306056	0.2588832378
0.5631399155	0.2588832378
0.1120689660	0.2580645084
0.0879999995	0.2530120611
0.4350282550	0.2510638237
0.5657894611	0.2508250773
0.5000000000	0.2491103262
0.0198019799	0.2481203079
0.0196078438	0.2406015098
0.7489270568	0.2401960790
0.1680672318	0.2387096733
0.0862068981	0.2384105921
0.2348484844	0.2383720875
0.4789473712	0.2379032224
0.0198019799	0.2366412282
0.0099009899	0.2366412282
0.0458015278	0.2352941185
0.4215246737	0.2344827652
0.0096153850	0.2313432842
0.0198019799	0.2307692319
0.1525423676	0.2302631587
0.3930635750	0.2286995500
0.1000000015	0.2269503474
0.3103448153	0.2242152393
0.0476190485	0.2238806039
0.0571428575	0.2238806039
0.0733944923	0.2230215818
0.3529411852	0.2205128223
0.0480769239	0.2196969688
0.3824884892	0.2173912972
0.0291262139	0.2153846174
0.3310810924	0.2139037400
0.0294117648	0.2109375000
0.1196581200	0.2108843476
0.1000000015	0.2101449221
0.0291262139	0.2093023211
0.2408759147	0.2093023211
0.4064171016	0.2085106373
0.1304347813	0.2083333284
0.0198019799	0.2063492090
0.1796875000	0.2062499970
0.1736111045	0.2055555582
0.3310810924	0.2054053992
0.2876712382	0.2032967061
0.2857142985	0.2021857947
0.0480769239	0.2015503943
0.0571428575	0.2000000030
0.0571428575	0.2000000030
0.0198019799	0.2000000030
0.0099009899	0.2000000030
0.0188679248	0.1984732896
0.3617021143	0.1974248886
0.0388349518	0.1968503892
0.0291262139	0.1968503892
0.1333333403	0.1959459484
0.0480769239	0.1953125000
0.5500000119	0.1948529482
0.0091743115	0.1940298527
0.0550458729	0.1940298527
0.0198019799	0.1935483813
0.0990990996	0.1911764741
0.2137930989	0.1910112351
0.1759999990	0.1895424873
0.0825688094	0.1879699230
0.0476190485	0.1875000000
0.1574803144	0.1870967746
0.0727272704	0.1865671575
0.3000000119	0.1857923567
0.0294117648	0.1854838729
0.0294117648	0.1854838729
0.0747663528	0.1846153885
0.3184357584	0.1834862381
0.1310344785	0.1818181872
0.1626016200	0.1812080592
0.2265625000	0.1806451678
0.2535211146	0.1802325547
0.1627907008	0.1794871837
0.4375000000	0.1785714328
0.5251141787	0.1773584932
0.4060913622	0.1764705926
0.3390804529	0.1761904806
0.0932203382	0.1760563403
0.4509283900	0.1754385978
0.0095238099	0.1746031791
0.0645161271	0.1744966507
0.0636363626	0.1742424220
0.1583333313	0.1736111045
0.0660377368	0.1732283533
0.0471698120	0.1732283533
0.0948275849	0.1726618707
0.5714285970	0.1726618707
0.2466666698	0.1722222269
0.1885245889	0.1712328792
0.0388349518	0.1707317084
0.2957746387	0.1705882400
0.3061224520	0.1704545468
0.0973451361	0.1703703701
0.3888888955	0.1701030880
0.0192307699	0.1693548411
0.0192307699	0.1693548411
0.0480769239	0.1693548411
0.0920245424	0.1692307740
0.0198019799	0.1666666716
0.0198019799	0.1666666716
0.0198019799	0.1666666716
0.0099009899	0.1666666716
0.1379310340	0.1666666716
0.0747663528	0.1653543264
0.0654205605	0.1653543264
0.0196078438	0.1652892530
0.3006992936	0.1647058874
0.4134078324	0.1643192470
0.1610169560	0.1642857194
0.0707964599	0.1641791016
0.3288590610	0.1638418138
0.0438596494	0.1629629582
0.0288461540	0.1626016200
0.0173913036	0.1617647111
0.4277456701	0.1609756052
0.1120689660	0.1605839431
0.0660377368	0.1599999964
0.0099009899	0.1596638709
0.0198019799	0.1596638709
0.0099009899	0.1596638709
0.6177605987	0.1596091241
0.2589927912	0.1585365832
0.0294117648	0.1583333313
0.0294117648	0.1583333313
0.4981684983	0.1578947306
0.0833333358	0.1574803144
0.0097087380	0.1570248008
0.1599999964	0.1564625800
0.0288461540	0.1557376981
